Deep $k$-Means: Jointly clustering with $k$-Means and learning representations

We study in this paper the problem of jointly clustering and learning representations. As several previous studies have shown, learning representations that are both faithful to the data to be clustered and adapted to the clustering algorithm can lead to better clustering performance, all the more so that the two tasks are performed jointly. We propose here such an approach for $k$-Means clustering based on a continuous reparametrization of the objective function that leads to a truly joint solution. The behavior of our approach is illustrated on various datasets showing its efficacy in learning representations for objects while clustering them.

==> data/dkm_annealed_alpha.csv <==
n,alpha,usps.acc,mnist.acc,20news.acc,rcv1.acc
1,0.1,0.376,0.379,0.114,0.371
2,0.423,0.412,0.626,0.142,0.412
3,0.752,0.452,0.741,0.178,0.447
4,1.078,0.502,0.778,0.193,0.474
5,1.409,0.559,0.793,0.182,0.483
6,1.748,0.601,0.801,0.176,0.488
7,2.099,0.628,0.805,0.163,0.500
8,2.464,0.652,0.809,0.128,0.511
9,2.845,0.669,0.811,0.108,0.527
10,3.242,0.684,0.812,0.112,0.535
11,3.658,0.696,0.814,0.115,0.535
12,4.092,0.706,0.815,0.116,0.532
13,4.547,0.716,0.815,0.110,0.528
14,5.023,0.726,0.816,0.113,0.527
15,5.52,0.734,0.816,0.112,0.529
16,6.041,0.74,0.816,0.115,0.536
17,6.586,0.743,0.817,0.121,0.540
18,7.156,0.744,0.817,0.127,0.542
19,7.752,0.745,0.817,0.132,0.544
20,8.374,0.745,0.818,0.151,0.545
21,9.024,0.747,0.818,0.182,0.547
22,9.703,0.747,0.817,0.214,0.549
23,10.412,0.747,0.818,0.233,0.549
24,11.152,0.747,0.818,0.257,0.552
25,11.923,0.748,0.818,0.292,0.553
26,12.728,0.747,0.818,0.336,0.553
27,13.566,0.748,0.818,0.359,0.554
28,14.44,0.749,0.818,0.377,0.556
29,15.35,0.749,0.819,0.398,0.557
30,16.298,0.752,0.818,0.414,0.557
31,17.285,0.755,0.818,0.420,0.557
32,18.312,0.756,0.818,0.426,0.558
33,19.38,0.758,0.819,0.437,0.559
34,20.491,0.758,0.829,0.444,0.560
35,21.646,0.758,0.837,0.450,0.559
36,22.847,0.758,0.84,0.451,0.560
37,24.094,0.758,0.841,0.454,0.561
38,25.39,0.758,0.841,0.459,0.560
39,26.735,0.758,0.84,0.462,0.559
40,28.133,0.759,0.841,0.465,0.559

